Neural networks can understand compositional functions that humans do not, in the context of emergent communication

We show that it is possible to craft transformations that, applied to compositional grammars, result in grammars that neural networks can learn easily, but humans do not. This could explain the disconnect between current metrics of compositionality, that are arguably human-centric, and the ability of neural networks to generalize to unseen examples. We propose to use the transformations as a benchmark, ICY, which could be used to measure aspects of the compositional inductive bias of networks, and to search for networks with similar compositional inductive biases to humans. As an example of this approach, we propose a hierarchical model, HU-RNN, which shows an inductive bias towards position-independent, word-like groups of tokens.

==> data/ibe099_runs.csv <==
grammar,step,e2eloss,e2eacc,sendacc,recvacc
ShuffleWordsDet,0.000,-0.841,0.913,0.904,0.961
ShuffleWordsDet,0.009,-0.489,0.541,0.711,0.909
ShuffleWordsDet,0.019,-0.361,0.390,0.587,0.830
ShuffleWordsDet,0.028,-0.346,0.377,0.577,0.800
ShuffleWordsDet,0.038,-0.359,0.389,0.569,0.802
ShuffleWordsDet,0.048,-0.342,0.362,0.519,0.717
ShuffleWordsDet,0.057,-0.294,0.323,0.475,0.720
ShuffleWordsDet,0.067,-0.304,0.332,0.486,0.664
ShuffleWordsDet,0.094,-0.303,0.321,0.482,0.558
ShuffleWordsDet,0.120,-0.300,0.321,0.446,0.580
ShuffleWordsDet,0.145,-0.297,0.314,0.437,0.561
ShuffleWordsDet,0.170,-0.288,0.303,0.436,0.505
ShuffleWordsDet,0.195,-0.289,0.304,0.423,0.528
ShuffleWordsDet,0.220,-0.292,0.306,0.442,0.461
ShuffleWordsDet,0.305,-0.286,0.302,0.377,0.463
ShuffleWordsDet,0.390,-0.243,0.258,0.364,0.412
ShuffleWordsDet,0.476,-0.273,0.285,0.377,0.391
ShuffleWordsDet,0.561,-0.304,0.316,0.401,0.383
ShuffleWordsDet,0.646,-0.332,0.344,0.387,0.361
ShuffleWordsDet,0.732,-0.341,0.352,0.424,0.373
ShuffleWordsDet,0.983,-0.359,0.370,0.378,0.373
ShuffleWordsDet,1.237,-0.377,0.388,0.386,0.389
ShuffleWordsDet,1.490,-0.394,0.403,0.432,0.389
ShuffleWordsDet,1.740,-0.407,0.417,0.386,0.381
ShuffleWordsDet,1.992,-0.424,0.433,0.414,0.373
ShuffleWordsDet,2.223,-0.441,0.449,0.393,0.363
ShuffleWordsDet,2.458,-0.448,0.456,0.404,0.383
ShuffleWordsDet,2.710,-0.456,0.465,0.390,0.403
ShuffleWordsDet,2.963,-0.461,0.468,0.390,0.392
ShuffleWordsDet,3.216,-0.466,0.474,0.404,0.369
ShuffleWordsDet,3.468,-0.470,0.479,0.420,0.380
ShuffleWordsDet,3.718,-0.478,0.486,0.389,0.387
ShuffleWordsDet,3.972,-0.484,0.491,0.400,0.359
ShuffleWordsDet,4.228,-0.484,0.491,0.366,0.409
ShuffleWordsDet,4.466,-0.487,0.493,0.381,0.372
ShuffleWordsDet,4.718,-0.495,0.501,0.380,0.384
ShuffleWordsDet,4.972,-0.496,0.503,0.379,0.387
ShuffleWordsDet,5.225,-0.501,0.506,0.378,0.344
ShuffleWordsDet,5.479,-0.500,0.507,0.403,0.375
ShuffleWordsDet,5.734,-0.506,0.512,0.360,0.398
ShuffleWordsDet,5.989,-0.509,0.515,0.398,0.348
ShuffleWordsDet,6.245,-0.510,0.517,0.387,0.373
ShuffleWordsDet,6.495,-0.511,0.517,0.364,0.414
ShuffleWordsDet,6.747,-0.514,0.520,0.409,0.384
ShuffleWordsDet,7.001,-0.517,0.522,0.369,0.367
ShuffleWordsDet,7.254,-0.514,0.519,0.402,0.366
ShuffleWordsDet,7.504,-0.513,0.519,0.343,0.348
ShuffleWordsDet,7.755,-0.522,0.528,0.343,0.391
ShuffleWordsDet,7.988,-0.530,0.536,0.366,0.370
ShuffleWordsDet,8.242,-0.529,0.535,0.348,0.381
ShuffleWordsDet,8.495,-0.530,0.535,0.337,0.386
ShuffleWordsDet,8.747,-0.533,0.537,0.353,0.402
ShuffleWordsDet,9.002,-0.532,0.537,0.378,0.409
ShuffleWordsDet,9.255,-0.534,0.539,0.370,0.373
ShuffleWordsDet,9.511,-0.536,0.542,0.381,0.359
ShuffleWordsDet,9.765,-0.537,0.542,0.345,0.394
ShuffleWordsDet,10.019,-0.539,0.544,0.384,0.386
ShuffleWordsDet,10.278,-0.543,0.548,0.381,0.387
ShuffleWordsDet,10.530,-0.545,0.550,0.395,0.381
ShuffleWordsDet,10.763,-0.546,0.550,0.380,0.392
ShuffleWordsDet,10.997,-0.549,0.554,0.370,0.348
ShuffleWordsDet,11.231,-0.548,0.552,0.389,0.370
ShuffleWordsDet,11.488,-0.551,0.555,0.377,0.377
ShuffleWordsDet,11.740,-0.553,0.558,0.398,0.392
ShuffleWordsDet,11.990,-0.557,0.561,0.386,0.361
ShuffleWordsDet,12.243,-0.556,0.561,0.401,0.348
ShuffleWordsDet,12.498,-0.558,0.562,0.386,0.403
ShuffleWordsDet,12.751,-0.560,0.564,0.364,0.358
ShuffleWordsDet,13.006,-0.564,0.568,0.389,0.358
ShuffleWordsDet,13.260,-0.566,0.571,0.346,0.375
ShuffleWordsDet,13.513,-0.565,0.570,0.399,0.377
ShuffleWordsDet,13.762,-0.572,0.576,0.368,0.383
ShuffleWordsDet,14.013,-0.571,0.576,0.382,0.380
ShuffleWordsDet,14.268,-0.579,0.583,0.380,0.344
ShuffleWordsDet,14.518,-0.576,0.582,0.369,0.378
ShuffleWordsDet,14.771,-0.580,0.584,0.355,0.377
Compositional,0.000,-0.789,0.895,0.783,0.933
Compositional,0.006,-0.422,0.487,0.593,0.939
Compositional,0.012,-0.387,0.432,0.557,0.900
Compositional,0.017,-0.352,0.395,0.537,0.852
Compositional,0.023,-0.324,0.364,0.500,0.728
Compositional,0.028,-0.328,0.350,0.491,0.759
Compositional,0.033,-0.318,0.338,0.480,0.692
Compositional,0.046,-0.292,0.304,0.477,0.659
Compositional,0.059,-0.258,0.274,0.419,0.578
Compositional,0.072,-0.240,0.258,0.411,0.584
Compositional,0.085,-0.252,0.267,0.411,0.562
Compositional,0.103,-0.264,0.275,0.415,0.575
Compositional,0.145,-0.279,0.289,0.367,0.558
Compositional,0.189,-0.271,0.282,0.333,0.498
Compositional,0.232,-0.265,0.275,0.345,0.569
Compositional,0.274,-0.272,0.277,0.336,0.516
Compositional,0.316,-0.282,0.289,0.361,0.512
Compositional,0.362,-0.286,0.291,0.413,0.525
Compositional,0.474,-0.298,0.305,0.402,0.520
Compositional,0.616,-0.317,0.325,0.396,0.508
Compositional,0.743,-0.343,0.353,0.400,0.477
Compositional,0.874,-0.364,0.374,0.360,0.448
Compositional,0.999,-0.371,0.381,0.398,0.445
Compositional,1.112,-0.391,0.399,0.409,0.463
Compositional,1.256,-0.404,0.411,0.401,0.428
Compositional,1.392,-0.418,0.428,0.370,0.427
Compositional,1.529,-0.426,0.434,0.375,0.452
Compositional,1.654,-0.437,0.446,0.398,0.408
Compositional,1.772,-0.446,0.454,0.364,0.384
Compositional,1.910,-0.449,0.458,0.391,0.444
Compositional,2.034,-0.461,0.470,0.391,0.402
Compositional,2.177,-0.470,0.478,0.379,0.411
Compositional,2.318,-0.476,0.483,0.354,0.394
Compositional,2.459,-0.482,0.490,0.390,0.384
Compositional,2.592,-0.493,0.499,0.361,0.383
Compositional,2.742,-0.497,0.505,0.360,0.363
Compositional,2.880,-0.357,0.363,0.389,0.373
Compositional,3.013,-0.315,0.321,0.336,0.352
Compositional,3.138,-0.369,0.373,0.309,0.363
Compositional,3.283,-0.454,0.462,0.340,0.352
Compositional,3.432,-0.481,0.487,0.329,0.317
Compositional,3.589,-0.494,0.501,0.307,0.342
Compositional,3.710,-0.508,0.514,0.348,0.331
Compositional,3.856,-0.511,0.517,0.342,0.283
Compositional,3.985,-0.523,0.528,0.317,0.322
Compositional,4.109,-0.527,0.533,0.368,0.322
Compositional,4.259,-0.534,0.540,0.349,0.314
Compositional,4.405,-0.534,0.540,0.338,0.298
Compositional,4.528,-0.543,0.548,0.318,0.345
Compositional,4.657,-0.545,0.549,0.345,0.325
Compositional,4.793,-0.542,0.547,0.340,0.283
Compositional,4.925,-0.546,0.550,0.337,0.312
Compositional,5.064,-0.547,0.552,0.334,0.317
Compositional,5.187,-0.548,0.552,0.348,0.295
Compositional,5.328,-0.551,0.555,0.321,0.320
Compositional,5.456,-0.551,0.554,0.345,0.314
Compositional,5.596,-0.552,0.556,0.318,0.312
Compositional,5.728,-0.553,0.558,0.330,0.302
Compositional,5.859,-0.556,0.561,0.312,0.291
Compositional,5.996,-0.558,0.562,0.335,0.305
Compositional,6.130,-0.558,0.561,0.344,0.300
Compositional,6.300,-0.559,0.562,0.324,0.328
Compositional,6.422,-0.562,0.566,0.313,0.330
Compositional,6.560,-0.560,0.563,0.338,0.302
Compositional,6.698,-0.563,0.567,0.349,0.330
Compositional,6.830,-0.566,0.570,0.345,0.323
Compositional,6.965,-0.569,0.573,0.315,0.317
Compositional,7.094,-0.567,0.572,0.355,0.291
Compositional,7.236,-0.572,0.577,0.319,0.297
Compositional,7.392,-0.575,0.580,0.351,0.323
Compositional,7.525,-0.578,0.581,0.325,0.309
Compositional,7.648,-0.580,0.584,0.345,0.287
Compositional,7.790,-0.581,0.585,0.316,0.302
Compositional,7.923,-0.583,0.587,0.329,0.308
Compositional,8.057,-0.590,0.595,0.338,0.269
Compositional,8.179,-0.596,0.601,0.323,0.314
Compositional,8.318,-0.600,0.606,0.330,0.294
Compositional,8.459,-0.603,0.608,0.320,0.298
Compositional,8.601,-0.609,0.614,0.336,0.281
Compositional,8.739,-0.607,0.611,0.303,0.300
Compositional,8.865,-0.615,0.619,0.332,0.284
Compositional,8.993,-0.611,0.615,0.336,0.294
Compositional,9.132,-0.617,0.621,0.339,0.289
Compositional,9.262,-0.620,0.624,0.318,0.286
Compositional,9.384,-0.623,0.626,0.356,0.312
Compositional,9.523,-0.624,0.628,0.310,0.286
Compositional,9.635,-0.625,0.628,0.321,0.308
Compositional,9.772,-0.625,0.628,0.323,0.284
Compositional,9.895,-0.630,0.634,0.325,0.298
Compositional,10.025,-0.628,0.631,0.318,0.272
Compositional,10.162,-0.632,0.636,0.325,0.278
Compositional,10.293,-0.633,0.636,0.313,0.272
Compositional,10.416,-0.632,0.635,0.320,0.295
Compositional,10.546,-0.635,0.638,0.326,0.302
Compositional,10.688,-0.634,0.637,0.323,0.284
Compositional,10.823,-0.635,0.638,0.327,0.264
Compositional,10.947,-0.634,0.637,0.324,0.272
Compositional,11.070,-0.636,0.639,0.322,0.297
Compositional,11.196,-0.637,0.640,0.318,0.264
Compositional,11.313,-0.637,0.640,0.314,0.283
Compositional,11.441,-0.638,0.642,0.308,0.291
Compositional,11.564,-0.642,0.645,0.325,0.294
Compositional,11.685,-0.640,0.643,0.286,0.292
Compositional,11.813,-0.644,0.647,0.320,0.295
Compositional,11.933,-0.639,0.642,0.315,0.281
Compositional,12.052,-0.642,0.645,0.314,0.275
Compositional,12.204,-0.642,0.645,0.329,0.325
Compositional,12.340,-0.641,0.644,0.304,0.298
Compositional,12.468,-0.646,0.648,0.303,0.292
Compositional,12.590,-0.646,0.649,0.319,0.267
Compositional,12.704,-0.646,0.649,0.317,0.262
Compositional,12.818,-0.648,0.651,0.317,0.300
Compositional,12.943,-0.653,0.657,0.323,0.289
Compositional,13.068,-0.658,0.661,0.322,0.272
Compositional,13.203,-0.658,0.661,0.329,0.269
Compositional,13.350,-0.659,0.661,0.323,0.294
Compositional,13.473,-0.658,0.661,0.327,0.277
Compositional,13.610,-0.661,0.664,0.314,0.277
Compositional,13.732,-0.661,0.664,0.301,0.316
Compositional,13.859,-0.661,0.664,0.330,0.289
Compositional,14.013,-0.662,0.664,0.304,0.291
Compositional,14.247,-0.663,0.665,0.323,0.287
Compositional,14.503,-0.665,0.668,0.355,0.280
Compositional,14.736,-0.665,0.667,0.316,0.269
Compositional,14.992,-0.666,0.669,0.315,0.287
Permute,0.000,-0.869,0.930,0.868,0.959
Permute,0.010,-0.486,0.534,0.652,0.886
Permute,0.018,-0.377,0.414,0.616,0.898
Permute,0.028,-0.366,0.408,0.562,0.836
Permute,0.038,-0.361,0.393,0.566,0.816
Permute,0.048,-0.400,0.433,0.527,0.831
Permute,0.058,-0.407,0.448,0.522,0.808
Permute,0.068,-0.399,0.432,0.504,0.778
Permute,0.095,-0.368,0.399,0.463,0.712
Permute,0.122,-0.344,0.365,0.454,0.703
Permute,0.149,-0.328,0.348,0.414,0.692
Permute,0.176,-0.280,0.296,0.413,0.645
Permute,0.202,-0.268,0.283,0.385,0.528
Permute,0.228,-0.255,0.267,0.370,0.562
Permute,0.315,-0.278,0.292,0.388,0.578
Permute,0.402,-0.283,0.295,0.373,0.445
Permute,0.488,-0.299,0.307,0.384,0.444
Permute,0.573,-0.313,0.327,0.399,0.483
Permute,0.657,-0.344,0.358,0.398,0.488
Permute,0.737,-0.364,0.377,0.424,0.459
Permute,0.988,-0.384,0.396,0.426,0.439
Permute,1.244,-0.404,0.415,0.411,0.500
Permute,1.477,-0.437,0.448,0.454,0.525
Permute,1.737,-0.458,0.469,0.469,0.506
Permute,1.972,-0.470,0.481,0.466,0.500
Permute,2.226,-0.486,0.497,0.464,0.517
Permute,2.483,-0.496,0.507,0.477,0.545
Permute,2.742,-0.510,0.520,0.446,0.495
Permute,2.995,-0.520,0.530,0.469,0.463
Permute,3.256,-0.524,0.535,0.451,0.505
Permute,3.511,-0.530,0.540,0.439,0.489
Permute,3.767,-0.545,0.556,0.457,0.492
Permute,4.025,-0.558,0.568,0.439,0.448
Permute,4.280,-0.569,0.579,0.446,0.464
Permute,4.535,-0.572,0.581,0.419,0.491
Permute,4.791,-0.574,0.582,0.392,0.488
Permute,5.046,-0.583,0.591,0.436,0.472
Permute,5.303,-0.593,0.601,0.448,0.502
Permute,5.558,-0.600,0.610,0.414,0.466
Permute,5.816,-0.607,0.615,0.431,0.459
Permute,6.073,-0.614,0.622,0.439,0.456
Permute,6.330,-0.617,0.626,0.407,0.473
Permute,6.585,-0.625,0.633,0.436,0.480
Permute,6.843,-0.634,0.642,0.421,0.433
Permute,7.099,-0.635,0.643,0.434,0.439
Permute,7.354,-0.645,0.653,0.407,0.447
Permute,7.611,-0.652,0.659,0.446,0.425
Permute,7.845,-0.661,0.669,0.415,0.431
Permute,8.079,-0.653,0.660,0.403,0.425
Permute,8.335,-0.666,0.672,0.412,0.472
Permute,8.593,-0.668,0.674,0.438,0.405
Permute,8.844,-0.673,0.681,0.419,0.467
Permute,9.101,-0.677,0.684,0.405,0.438
Permute,9.357,-0.686,0.692,0.426,0.442
Permute,9.616,-0.678,0.685,0.430,0.481
Permute,9.873,-0.686,0.692,0.423,0.456
Permute,10.125,-0.689,0.695,0.418,0.403
Permute,10.382,-0.692,0.697,0.420,0.450
Permute,10.640,-0.693,0.700,0.415,0.420
Permute,10.885,-0.695,0.701,0.409,0.439
Permute,11.121,-0.701,0.707,0.423,0.420
Permute,11.376,-0.703,0.708,0.405,0.417
Permute,11.603,-0.703,0.709,0.405,0.405
Permute,11.835,-0.701,0.706,0.427,0.414
Permute,12.077,-0.711,0.717,0.394,0.433
Permute,12.333,-0.713,0.718,0.418,0.414
Permute,12.591,-0.715,0.720,0.411,0.419
Permute,12.847,-0.719,0.725,0.394,0.389
Permute,13.106,-0.723,0.728,0.396,0.447
Permute,13.363,-0.722,0.727,0.399,0.381
Permute,13.619,-0.717,0.722,0.369,0.381
Permute,13.875,-0.721,0.726,0.421,0.347
Permute,14.132,-0.727,0.732,0.411,0.384
Permute,14.390,-0.735,0.740,0.393,0.363
Permute,14.645,-0.736,0.741,0.397,0.391
Permute,14.902,-0.706,0.710,0.407,0.364
Cumrot,0.000,-0.850,0.931,0.944,0.959
Cumrot,0.009,-0.742,0.820,0.905,0.972
Cumrot,0.018,-0.680,0.751,0.882,0.980
Cumrot,0.027,-0.651,0.723,0.775,0.973
Cumrot,0.037,-0.582,0.641,0.741,0.970
Cumrot,0.046,-0.563,0.610,0.728,0.970
Cumrot,0.056,-0.558,0.604,0.722,0.967
Cumrot,0.066,-0.546,0.584,0.687,0.962
Cumrot,0.093,-0.489,0.521,0.627,0.919
Cumrot,0.120,-0.488,0.515,0.646,0.906
Cumrot,0.147,-0.476,0.509,0.629,0.886
Cumrot,0.174,-0.475,0.502,0.610,0.863
Cumrot,0.200,-0.464,0.490,0.587,0.844
Cumrot,0.225,-0.432,0.455,0.563,0.847
Cumrot,0.310,-0.413,0.432,0.506,0.705
Cumrot,0.389,-0.400,0.420,0.509,0.698
Cumrot,0.469,-0.404,0.419,0.497,0.658
Cumrot,0.555,-0.386,0.397,0.498,0.584
Cumrot,0.642,-0.398,0.410,0.502,0.630
Cumrot,0.728,-0.390,0.400,0.435,0.600
Cumrot,0.960,-0.345,0.353,0.366,0.434
Cumrot,1.214,-0.295,0.302,0.351,0.300
Cumrot,1.472,-0.305,0.312,0.336,0.280
Cumrot,1.727,-0.323,0.329,0.337,0.303
Cumrot,1.978,-0.316,0.321,0.320,0.281
Cumrot,2.233,-0.322,0.328,0.328,0.273
Cumrot,2.486,-0.344,0.349,0.339,0.258
Cumrot,2.745,-0.364,0.369,0.349,0.300
Cumrot,2.980,-0.378,0.382,0.343,0.262
Cumrot,3.214,-0.385,0.390,0.344,0.262
Cumrot,3.448,-0.394,0.398,0.354,0.269
Cumrot,3.682,-0.398,0.402,0.346,0.261
Cumrot,3.920,-0.412,0.417,0.352,0.283
Cumrot,4.176,-0.421,0.425,0.343,0.280
Cumrot,4.434,-0.429,0.433,0.343,0.272
Cumrot,4.691,-0.436,0.440,0.338,0.286
Cumrot,4.947,-0.444,0.448,0.342,0.283
Cumrot,5.205,-0.452,0.455,0.340,0.237
Cumrot,5.460,-0.457,0.461,0.331,0.273
Cumrot,5.715,-0.464,0.469,0.334,0.306
Cumrot,5.971,-0.470,0.474,0.339,0.267
Cumrot,6.227,-0.471,0.475,0.299,0.269
Cumrot,6.478,-0.479,0.483,0.268,0.278
Cumrot,6.711,-0.481,0.485,0.325,0.252
Cumrot,6.967,-0.488,0.492,0.331,0.244
Cumrot,7.200,-0.497,0.500,0.325,0.286
Cumrot,7.447,-0.498,0.501,0.320,0.262
Cumrot,7.700,-0.505,0.508,0.317,0.277
Cumrot,7.953,-0.509,0.512,0.298,0.266
Cumrot,8.204,-0.514,0.517,0.317,0.256
Cumrot,8.456,-0.509,0.513,0.282,0.262
Cumrot,8.710,-0.520,0.524,0.334,0.247
Cumrot,8.963,-0.529,0.531,0.275,0.291
Cumrot,9.215,-0.535,0.538,0.282,0.269
Cumrot,9.469,-0.536,0.539,0.276,0.255
Cumrot,9.720,-0.503,0.506,0.254,0.284
Cumrot,9.976,-0.524,0.527,0.324,0.248
Cumrot,10.227,-0.536,0.539,0.223,0.250
Cumrot,10.482,-0.541,0.544,0.300,0.239
Cumrot,10.735,-0.547,0.548,0.332,0.239
Cumrot,10.989,-0.548,0.551,0.227,0.253
Cumrot,11.241,-0.551,0.552,0.312,0.242
Cumrot,11.473,-0.550,0.552,0.290,0.264
Cumrot,11.724,-0.550,0.552,0.291,0.236
Cumrot,11.977,-0.554,0.556,0.322,0.247
Cumrot,12.227,-0.557,0.559,0.306,0.237
Cumrot,12.479,-0.560,0.562,0.273,0.244
Cumrot,12.709,-0.564,0.566,0.279,0.241
Cumrot,12.944,-0.564,0.566,0.296,0.253
Cumrot,13.199,-0.564,0.566,0.291,0.255
Cumrot,13.452,-0.554,0.556,0.267,0.244
Cumrot,13.705,-0.562,0.564,0.311,0.269
Cumrot,13.954,-0.564,0.566,0.296,0.236
Cumrot,14.208,-0.565,0.566,0.254,0.262
Cumrot,14.465,-0.566,0.567,0.270,0.222
Cumrot,14.719,-0.567,0.569,0.281,0.227
Cumrot,14.973,-0.570,0.572,0.230,0.264
WordPairSums,0.000,-0.909,0.938,0.961,0.980
WordPairSums,0.009,-0.795,0.822,0.883,0.959
WordPairSums,0.018,-0.737,0.762,0.846,0.930
WordPairSums,0.028,-0.702,0.723,0.799,0.948
WordPairSums,0.038,-0.695,0.716,0.791,0.933
WordPairSums,0.048,-0.679,0.705,0.758,0.930
WordPairSums,0.058,-0.650,0.668,0.771,0.914
WordPairSums,0.068,-0.651,0.676,0.754,0.934
WordPairSums,0.095,-0.657,0.674,0.689,0.934
WordPairSums,0.122,-0.637,0.655,0.693,0.927
WordPairSums,0.149,-0.644,0.664,0.707,0.906
WordPairSums,0.176,-0.639,0.657,0.677,0.923
WordPairSums,0.203,-0.640,0.658,0.662,0.917
WordPairSums,0.230,-0.601,0.617,0.637,0.864
WordPairSums,0.315,-0.606,0.622,0.621,0.869
WordPairSums,0.401,-0.588,0.602,0.584,0.848
WordPairSums,0.487,-0.593,0.608,0.599,0.825
WordPairSums,0.573,-0.602,0.616,0.582,0.798
WordPairSums,0.658,-0.581,0.595,0.525,0.788
WordPairSums,0.744,-0.521,0.531,0.509,0.739
WordPairSums,1.000,-0.505,0.515,0.493,0.720
WordPairSums,1.255,-0.527,0.537,0.509,0.689
WordPairSums,1.489,-0.569,0.578,0.505,0.677
WordPairSums,1.744,-0.590,0.599,0.513,0.647
WordPairSums,1.998,-0.621,0.629,0.523,0.694
WordPairSums,2.249,-0.639,0.648,0.531,0.700
WordPairSums,2.501,-0.652,0.660,0.525,0.658
WordPairSums,2.755,-0.669,0.677,0.527,0.712
WordPairSums,3.010,-0.686,0.694,0.520,0.656
WordPairSums,3.265,-0.714,0.723,0.514,0.641
WordPairSums,3.519,-0.724,0.733,0.518,0.670
WordPairSums,3.771,-0.736,0.744,0.514,0.625
WordPairSums,4.027,-0.758,0.765,0.519,0.634
WordPairSums,4.282,-0.765,0.772,0.520,0.637
WordPairSums,4.538,-0.768,0.775,0.504,0.608
WordPairSums,4.795,-0.778,0.784,0.527,0.627
WordPairSums,5.051,-0.777,0.782,0.511,0.609
WordPairSums,5.306,-0.779,0.784,0.505,0.595
WordPairSums,5.563,-0.780,0.785,0.516,0.606
WordPairSums,5.822,-0.782,0.786,0.509,0.569
WordPairSums,6.079,-0.782,0.786,0.510,0.586
WordPairSums,6.335,-0.782,0.786,0.521,0.573
WordPairSums,6.592,-0.788,0.791,0.506,0.600
WordPairSums,6.848,-0.786,0.790,0.508,0.578
WordPairSums,7.106,-0.788,0.791,0.505,0.562
WordPairSums,7.361,-0.790,0.794,0.511,0.606
WordPairSums,7.620,-0.785,0.789,0.515,0.552
WordPairSums,7.873,-0.787,0.790,0.511,0.614
WordPairSums,8.130,-0.792,0.794,0.497,0.609
WordPairSums,8.384,-0.790,0.793,0.498,0.555
WordPairSums,8.643,-0.792,0.795,0.499,0.553
WordPairSums,8.894,-0.792,0.795,0.495,0.561
WordPairSums,9.149,-0.789,0.792,0.503,0.591
WordPairSums,9.400,-0.792,0.795,0.513,0.531
WordPairSums,9.656,-0.794,0.797,0.504,0.587
WordPairSums,9.912,-0.796,0.799,0.509,0.525
WordPairSums,10.168,-0.794,0.797,0.506,0.545
WordPairSums,10.400,-0.792,0.795,0.494,0.562
WordPairSums,10.653,-0.792,0.795,0.514,0.527
WordPairSums,10.908,-0.795,0.798,0.496,0.605
WordPairSums,11.158,-0.797,0.799,0.512,0.545
WordPairSums,11.401,-0.793,0.796,0.511,0.530
WordPairSums,11.656,-0.794,0.797,0.512,0.561
WordPairSums,11.910,-0.804,0.806,0.509,0.555
WordPairSums,12.164,-0.817,0.819,0.495,0.520
WordPairSums,12.420,-0.820,0.822,0.493,0.556
WordPairSums,12.674,-0.821,0.822,0.505,0.528
WordPairSums,12.928,-0.819,0.821,0.492,0.561
WordPairSums,13.178,-0.823,0.825,0.500,0.544
WordPairSums,13.411,-0.826,0.828,0.488,0.559
WordPairSums,13.658,-0.827,0.829,0.494,0.539
WordPairSums,13.889,-0.824,0.826,0.493,0.520
WordPairSums,14.144,-0.825,0.827,0.506,0.534
WordPairSums,14.397,-0.827,0.829,0.503,0.545
WordPairSums,14.651,-0.829,0.832,0.494,0.567
WordPairSums,14.906,-0.816,0.819,0.495,0.527


==> data/metrics_3x10.csv <==
grammar,posdis,bosdis,HCE,topsim,tre7
\textsc{concat},1,0.077881835,1,0.6891293,1.842
\textsc{perm},1,0.077881835,1,0.68905365,2.43
\textsc{proj},0.09936204,0.037493814,0.5240305,0.37056637,7.925
\textsc{shufdet},0.20481063,0.077881835,0.4951023,0.41573986,10.866
\textsc{rot},0.37330124,0.07886925,0.5971237,0.18762511,8.407
\textsc{hol},0.0022745773,0.0024597396,0.4558098,0.0027483928,12.08

==> data/metrics_5x10.csv <==
grammar,posdis,bosdis,compent,topsim,tre7
\textsc{concat},0.99999994,0.035656147,1,0.7116156,4.0398
\textsc{perm},0.99999994,0.035656147,1,0.71134573,4.2546
\textsc{proj},0.040009744,0.013109471,0.29932615,0.33894983,15.2964
\textsc{rot},0.22426039,0.044440873,0.3976054,0.103243686,18.5162
\textsc{shufdet},0.18156005,0.035656147,0.31004876,0.3282312,16.7522
\textsc{hol},0.000022993057,0.000038559094,0.02145011,0.00140128,22.4372

==> data/rho_vs_tre.csv <==
grammar,rho,tre,anchor
concat,0.712,4.0398,south
proj,0.339,15.2964,north
wordsums,0.104,21.1338,north
perm,0.711,4.2546,east
rot,0.103,18.5162,north
shuf,0.165,21.4728,west
shufdet,0.328,16.7522,south
hol,0.001,22.4372,south

==> data/training_curves.csv <==
grammar,bin_numbers,step,e2e_loss,e2e_acc,send_acc,recv_acc,e2e_loss_ci95,e2e_acc_ci95,send_acc_ci95,recv_acc_ci95
comp,1,857.4,-0.4120568,0.42784312,0.47794843,0.5499306,0.03791934132066661,0.04088032451499375,0.031916306022338414,0.052269544574157355
comp,2,1286.1,-0.46321797,0.4768526,0.45808864,0.53313804,0.04407254997277891,0.04653889858813522,0.03260594834562959,0.04841445374635991
comp,3,1714.8,-0.49860987,0.5102903,0.44793704,0.5154532,0.03837003197427021,0.03926277938435718,0.022635333122488072,0.04690279215078411
comp,4,2143.5,-0.52886766,0.5388086,0.4484254,0.50553447,0.035480115370614136,0.0359463335453854,0.029597657608439947,0.04077097504879141
comp,5,2572.2,-0.5575536,0.56636125,0.45375976,0.5060113,0.03343410279413232,0.03387489249980628,0.030200920739742426,0.0384915218145063
comp,6,3000.9,-0.5758866,0.5838679,0.44832194,0.49631727,0.031687898863565114,0.03198374421955115,0.02589244513727822,0.038980517729722726
comp,7,3429.6,-0.5895928,0.5967532,0.43755215,0.4893195,0.029946551193397966,0.03037001867377115,0.02480752201797662,0.033918321129043555
comp,8,3858.3,-0.59601283,0.60244095,0.4312065,0.48052475,0.028438841481156153,0.028782013793784363,0.02882214420222099,0.03278571714808051
comp,9,4287.0,-0.60638946,0.61220175,0.42452008,0.47619328,0.03138693983821771,0.031695399286629664,0.024516775011119755,0.03656675734494931
comp,10,4715.7,-0.6120619,0.61753696,0.41591525,0.4622092,0.033818481906020055,0.03414562130207959,0.02386486149139847,0.036385458032386526
comp,11,5144.4,-0.6242306,0.62933046,0.41346633,0.4530469,0.031905415308815036,0.03218432239181703,0.02122936015863458,0.03373843289638847
comp,12,5573.1,-0.63193154,0.6368641,0.4048877,0.4452973,0.0333819142328387,0.03363477710043494,0.023935627020844695,0.03047780111578106
comp,13,6001.8,-0.640104,0.64456415,0.408897,0.44725695,0.03384144564163619,0.03406385903727786,0.026169368684667238,0.03417062710648682
comp,14,6430.5,-0.6467306,0.6511124,0.4008807,0.4402663,0.03493744243540497,0.03520254236516482,0.022829976001937077,0.033194065709513866
comp,15,6859.2,-0.65212,0.65635294,0.39494768,0.434597,0.03597467791863354,0.036200078210701286,0.024570074247765493,0.03455718388711604
comp,16,7287.9,-0.6593272,0.6635032,0.392551,0.4226584,0.03477113376487045,0.034861248042847244,0.023432385344437846,0.02862567452783337
comp,17,7716.6,-0.6661275,0.6700958,0.3822095,0.41775483,0.034515037347864014,0.03455444828858263,0.020647581456222502,0.030680194007683247
comp,18,8145.3,-0.67104155,0.674844,0.38483346,0.40654948,0.03506306814792842,0.03513482113760315,0.019678060237176543,0.027156321810353316
comp,19,8574.0,-0.6749918,0.6786772,0.37438422,0.3937066,0.035195921355557026,0.03527921922044209,0.01893238640317834,0.029973751752398182
comp,20,9002.7,-0.6793217,0.6827952,0.37071553,0.38929316,0.036188609672994226,0.03633335330862714,0.01776694990409852,0.02651078832170286
comp,21,9431.4,-0.68587387,0.6889709,0.37082583,0.38361266,0.03584314824181268,0.03590492312031885,0.016173492612691305,0.03384962330778281
comp,22,9860.1,-0.6867504,0.6897299,0.36509603,0.37800997,0.03503205420233871,0.034996111198846276,0.01689283619000839,0.026119555717919064
comp,23,10288.8,-0.6911942,0.6940103,0.36171332,0.3758138,0.03604291874064078,0.03599948206221476,0.014312955142082027,0.024569077378471887
comp,24,10717.5,-0.6957173,0.6984524,0.3541187,0.35959357,0.03622280669764133,0.03626146655711788,0.01379867749096506,0.023795883347132417
comp,25,11146.2,-0.70015585,0.70283663,0.3543327,0.35793185,0.03621361514363249,0.036271901367437576,0.015845046811134442,0.02679083000007611
comp,26,11574.9,-0.70406795,0.7069535,0.35150918,0.3477412,0.03677972550903392,0.03682549224417047,0.017278669930080523,0.02205454191245528
comp,27,12003.6,-0.707631,0.71015936,0.3542345,0.35660806,0.03706452435061632,0.03714602883561199,0.014185127688016826,0.02851335449726202
comp,28,12432.3,-0.71240664,0.7149184,0.35029846,0.348351,0.0371439345538612,0.037190814675264916,0.012828387069211947,0.027164287254180453
comp,29,12861.0,-0.71532124,0.7177391,0.3516826,0.33874524,0.037599802863815715,0.03771702466677483,0.014786235067884162,0.02630889768383824
comp,30,13289.7,-0.71630687,0.71873987,0.34660372,0.33478516,0.037607843217701775,0.037711998869160386,0.013017195764798305,0.021769964122867698
comp,31,13718.4,-0.71881855,0.7211611,0.34967548,0.33450088,0.03901174449133574,0.03912112759855635,0.012341408457214225,0.019266214840219967
comp,32,14147.1,-0.72242296,0.72469056,0.3438516,0.32713076,0.03884673530796891,0.03890831582191521,0.011833057418088462,0.02039363735436472
comp,33,14575.8,-0.7262428,0.7285459,0.34280056,0.33300564,0.039189522491122245,0.039325637415463854,0.012204016137357708,0.026310596382664315
comp,34,15004.5,-0.7285951,0.7307959,0.34192407,0.3298118,0.039221175481052195,0.0393571767065598,0.011175368139456198,0.020737223994980764
comp,35,15433.2,-0.7305657,0.7326619,0.3423584,0.3230317,0.03939659711348536,0.03951776936792018,0.01416173160178272,0.019779886389876534
comp,36,15861.9,-0.7304625,0.73238844,0.33518228,0.3230881,0.04152628284642503,0.04157635215686149,0.010214123306443309,0.02012414231681489
comp,37,16290.6,-0.7333276,0.73530406,0.3392426,0.32454148,0.04084745117673065,0.040909469950240404,0.009002973023281919,0.023187971844821582
comp,38,16719.3,-0.73594934,0.7379682,0.33480793,0.32552302,0.04021938002855446,0.04030039389534826,0.011579120062360523,0.018107775075088824
comp,39,17148.0,-0.7379343,0.7399015,0.3330588,0.32186198,0.03978335341008704,0.03981187567192548,0.011888259973765374,0.02063367742270434
comp,40,17576.7,-0.73984593,0.74180806,0.33665645,0.32050434,0.040407127717605,0.040359012890477754,0.01141521588058149,0.021051992853995113
comp,41,18005.4,-0.74184304,0.74375993,0.33410645,0.3206027,0.0396252331128063,0.039682136431042826,0.01169755152593868,0.01835022821092993
comp,42,18434.1,-0.7435165,0.74528605,0.3298839,0.31510416,0.03982778410505973,0.03990980161902124,0.012424441641885609,0.01667285113639193
comp,43,18862.8,-0.7462309,0.74797916,0.32970107,0.31505457,0.04024122102134478,0.040339134589150734,0.015442019926153782,0.015331240890609681
comp,44,19291.5,-0.7471648,0.74905497,0.33310664,0.31255302,0.040448948393395065,0.04057024836573746,0.01287472624886024,0.022486144034776057
comp,45,19720.2,-0.74991965,0.7517259,0.3328407,0.31082466,0.04161155423604253,0.04178292244061663,0.015284485540089984,0.020048689907147893
comp,46,20148.9,-0.7516335,0.7533836,0.3307997,0.3129709,0.04148360587788159,0.04158129856243469,0.014058531667400544,0.022392946192082906
comp,47,20577.6,-0.75289434,0.7545815,0.32387587,0.30926865,0.04186833020025626,0.042003892674479196,0.012969044052092005,0.020660030924977528
comp,48,21006.3,-0.7539837,0.7556749,0.32578072,0.30765036,0.041745505790357476,0.04187608226305356,0.011221819488162747,0.020385096167142944
comp,49,21435.0,-0.7550905,0.75671136,0.32506642,0.30416623,0.04214389245444085,0.042303444826653346,0.012776728686457167,0.01995525352598602
rot,1,857.4,-0.39366567,0.40646076,0.4871354,0.61074746,0.019118988116293287,0.019829158717117074,0.023812077261407886,0.02941435726249242
rot,2,1286.1,-0.365387,0.37396055,0.44486058,0.5124631,0.028996258304276545,0.029901018860142688,0.025125229359980305,0.05231167356270443
rot,3,1714.8,-0.35980326,0.3667804,0.4218599,0.44558904,0.025895757740981448,0.02631842374462373,0.023372052634690096,0.04899538404096429
rot,4,2143.5,-0.35445896,0.36069566,0.4039248,0.4074951,0.027044102668608103,0.027682966333333368,0.02020898773364901,0.034288080629533986
rot,5,2572.2,-0.36228213,0.36819696,0.39717284,0.37907553,0.031181090897616344,0.031842534492621664,0.02207632835120102,0.03450353898721197
rot,6,3000.9,-0.3753113,0.38042986,0.39812338,0.36516276,0.034394878697177035,0.03492473072509089,0.02164904135433945,0.038666577419745114
rot,7,3429.6,-0.37399817,0.3793949,0.3914622,0.35502604,0.031025252210281566,0.031530930534047756,0.015283605822882436,0.03892052145252915
rot,8,3858.3,-0.3789094,0.3838303,0.38561112,0.33962518,0.03580126332488007,0.036129785794742277,0.015149370840934599,0.03168603362725165
rot,9,4287.0,-0.38238984,0.3870451,0.38523057,0.3305816,0.04333444391340512,0.04353082470161235,0.018563384324006352,0.02911475925807578
rot,10,4715.7,-0.39531806,0.39952627,0.3822727,0.3269336,0.045721364703829905,0.04603732236351906,0.01873382662507466,0.0275215285182601
rot,11,5144.4,-0.40486,0.40901452,0.37887394,0.3169711,0.05109663882135007,0.05154819051418037,0.018443784812961425,0.030743949298233507
rot,12,5573.1,-0.4048619,0.4086506,0.3752409,0.30527344,0.05816078349980622,0.05861412130982388,0.01897410845613065,0.03389261081391933
rot,13,6001.8,-0.41584417,0.41985303,0.37628582,0.30128255,0.06084284158216881,0.06090375041085016,0.01866176823329584,0.031005592220644154
rot,14,6430.5,-0.42856276,0.43214235,0.37714767,0.30116382,0.06142655140331871,0.061748614536759026,0.018905447092936206,0.03425705857108242
rot,15,6859.2,-0.42984468,0.43373328,0.37334788,0.2961415,0.06264246151184721,0.0628647450029787,0.018474545217338042,0.03304216928888955
rot,16,7287.9,-0.4401171,0.44362822,0.3709668,0.29195312,0.0640242393886288,0.064365429968511,0.017212461355372796,0.03545779362999864
rot,17,7716.6,-0.45079294,0.4541571,0.36896592,0.29259333,0.06602215668801024,0.06638469702608779,0.018468795297051088,0.03509817073263065
rot,18,8145.3,-0.45773962,0.461074,0.3621955,0.28814545,0.06886061765643386,0.06897435308152866,0.020631642298022727,0.03663417516994435
rot,19,8574.0,-0.4611222,0.46440503,0.35995334,0.28583986,0.07085240034418543,0.07099124695075043,0.020483126076959342,0.03803083855124307
rot,20,9002.7,-0.46753696,0.47066197,0.35933656,0.28335008,0.0722424701135303,0.07233660196140655,0.020725259772690297,0.035029521967976526
rot,21,9431.4,-0.47165874,0.47457394,0.353615,0.28607082,0.07383174369679824,0.07414083806189292,0.023699369960339195,0.03592791355800656
rot,22,9860.1,-0.4744635,0.47722313,0.34511718,0.2865061,0.07478323836209942,0.07500057333974651,0.026912778843320263,0.03373360869025274
rot,23,10288.8,-0.47882557,0.48148403,0.33849555,0.28286892,0.07750870547540648,0.07771055376990707,0.027023147571167833,0.03356292115555174
rot,24,10717.5,-0.4865806,0.48927093,0.33979073,0.28025824,0.07851951297705727,0.07860802539741789,0.025857959622050845,0.0334608828289895
rot,25,11146.2,-0.4933711,0.49612418,0.33986688,0.27925733,0.0788848667398035,0.07875827360354377,0.025344645609217044,0.03654100269555217
rot,26,11574.9,-0.4982094,0.5008614,0.34037164,0.28261718,0.07939108401173041,0.07925467909115759,0.025882343779388448,0.034004101687048316
rot,27,12003.6,-0.5026817,0.5051382,0.3415419,0.27972004,0.07988419127395284,0.07995329932449374,0.021126156226634274,0.03559066484438414
rot,28,12432.3,-0.5088131,0.51144904,0.3422867,0.28141648,0.07944339802898279,0.07931849641011664,0.02252112220007027,0.034469019193527455
rot,29,12861.0,-0.5080591,0.5104446,0.34581923,0.28433812,0.0844495207788674,0.08438797599037823,0.01894593603562824,0.03298339823172308
rot,30,13289.7,-0.5167102,0.5192111,0.34277073,0.281339,0.0817494628462043,0.08163022050711015,0.019597546776334216,0.03236109755045152
rot,31,13718.4,-0.52519804,0.52771837,0.34110686,0.2875552,0.07842587260896408,0.07821297862426553,0.018955597562468108,0.032083378603011733
rot,32,14147.1,-0.52942884,0.53189784,0.33820203,0.2818685,0.0804757260827421,0.08025357870407425,0.018810701313416507,0.032685344449245375
rot,33,14575.8,-0.5313146,0.53343844,0.33681315,0.28484374,0.08466846668495699,0.08469011849543422,0.018912778814186078,0.03247474943236024
rot,34,15004.5,-0.5358392,0.53791934,0.33690524,0.28522104,0.08397560508439399,0.08380914783540054,0.019210603245571008,0.03245069646179056
rot,35,15433.2,-0.5410838,0.5430796,0.33641112,0.283852,0.08158834968751805,0.0813929416912838,0.021284151743926626,0.031204833836566158
rot,36,15861.9,-0.5477463,0.5498415,0.33074567,0.28561762,0.0783328517365766,0.07803719820396421,0.02062998069305293,0.03242192591930147
rot,37,16290.6,-0.5522336,0.55414075,0.3340433,0.286667,0.07765484886780431,0.07747227023276865,0.023833061476374786,0.03230194350960605
rot,38,16719.3,-0.555237,0.5571221,0.33271468,0.28377357,0.07588646480738252,0.07553297093120252,0.024866543823935924,0.03260800565489728
rot,39,17148.0,-0.55655855,0.5584078,0.32890138,0.2893815,0.07394435874562143,0.07361108310885164,0.022957180263412518,0.031231449457482505
rot,40,17576.7,-0.5608571,0.56272995,0.33079317,0.28661025,0.07290908970542034,0.07264426889813172,0.022243348663449847,0.032618353730443396
rot,41,18005.4,-0.5666473,0.5684773,0.33163676,0.2841741,0.07146416845535873,0.07104428269427246,0.021421139697047443,0.030611119519819336
rot,42,18434.1,-0.5699449,0.5716661,0.3295483,0.28483632,0.07015616428856565,0.06981939298575553,0.02295817778272102,0.03291693365030657
rot,43,18862.8,-0.5716603,0.5734326,0.32764107,0.2848112,0.07264883301395426,0.07229986453168061,0.019834200981413155,0.031223531023751864
rot,44,19291.5,-0.57205564,0.5739514,0.3332655,0.28174913,0.07518039878223183,0.07471623452547847,0.022923893023285274,0.032030030762285285
rot,45,19720.2,-0.5780094,0.5798955,0.33030567,0.2850685,0.0729856519236898,0.07256461634650754,0.02235316004680898,0.028494114731640575
rot,46,20148.9,-0.5815858,0.5835042,0.33003798,0.28175303,0.07346509373420673,0.07307950913420105,0.020744416451019463,0.030883263988866948
rot,47,20577.6,-0.5859367,0.5877888,0.33047092,0.28654948,0.07204268606634592,0.07160202183186995,0.023610113464267973,0.029424295388544346
rot,48,21006.3,-0.5921922,0.5939032,0.32980886,0.28564826,0.0694085550817785,0.06904244076635245,0.021560906228883486,0.030574018305172708
rot,49,21435.0,-0.5972533,0.5988671,0.3331732,0.28296876,0.06714406081693516,0.06675050695811734,0.021726524420511827,0.028870113725833858
perm,1,857.4,-0.42200637,0.44059187,0.47842938,0.57314235,0.034376590753801985,0.036548001806984136,0.02837902511073019,0.05158970715729118
perm,2,1286.1,-0.47949865,0.4964273,0.48111057,0.5666645,0.02996606562498833,0.0323051704627398,0.019785729560538846,0.04487344810253126
perm,3,1714.8,-0.52099276,0.5370064,0.4811421,0.568745,0.027173115778943845,0.028895376892637926,0.01884479738171474,0.04046992294440993
perm,4,2143.5,-0.54807276,0.5635603,0.47694334,0.5693967,0.02470830579503892,0.026274970169908356,0.015759408452322658,0.03790722649055891
perm,5,2572.2,-0.56833005,0.5825871,0.47460783,0.5625369,0.022986958376592724,0.02417706053616527,0.01460380912878144,0.030034440109498812
perm,6,3000.9,-0.5946708,0.60806924,0.47680557,0.56710935,0.027577054188856667,0.028617281302542878,0.0186168039066831,0.03642609634659081
perm,7,3429.6,-0.6131527,0.62590605,0.4786401,0.558967,0.029353927210019413,0.0303545002038378,0.019023309889452285,0.03628994788310988
perm,8,3858.3,-0.6290411,0.64105463,0.47385904,0.55752385,0.030821727335047313,0.031677776744758836,0.015934122392294903,0.03369085059001657
perm,9,4287.0,-0.64417493,0.6553524,0.46830022,0.5520226,0.03070930752555456,0.0314793704424299,0.0154582885731866,0.029134674128913143
perm,10,4715.7,-0.6557162,0.66618913,0.465056,0.54451877,0.029588907411601098,0.03017495723059642,0.011602486314250439,0.029595262868433714
perm,11,5144.4,-0.66577566,0.67577416,0.46305594,0.53430027,0.029809104647930792,0.030436260516241764,0.015849298966234424,0.030508599713079718
perm,12,5573.1,-0.6818243,0.6915143,0.4595231,0.53328127,0.030645571393969607,0.030873652379889427,0.014428817534681048,0.030469537292102986
perm,13,6001.8,-0.6917591,0.70088017,0.45758232,0.521866,0.030049109890551588,0.03034742087150157,0.013404279987831304,0.031021404632266558
perm,14,6430.5,-0.7015407,0.7100722,0.45905653,0.51804686,0.02849647629281851,0.028642289767245897,0.013927492057714834,0.03713894084725852
perm,15,6859.2,-0.7153999,0.72326857,0.45789117,0.5112001,0.030011563432657436,0.030132477763532325,0.014968753088632623,0.03565740433432296
perm,16,7287.9,-0.71087795,0.7183412,0.45397282,0.50357515,0.04061927990684791,0.04071582442954931,0.016662645816310453,0.030577460871562046
perm,17,7716.6,-0.7213634,0.7285636,0.4539856,0.50290334,0.031886388366214505,0.0319753712621102,0.014174444568651762,0.033278842744452086
perm,18,8145.3,-0.73174703,0.73868865,0.45122722,0.49647787,0.030050637166401918,0.030186841362030214,0.01575614498122493,0.031576371261682584
perm,19,8574.0,-0.7234279,0.7298712,0.44260255,0.49017578,0.04068731637696575,0.04098768323782801,0.01711563775847169,0.03005774332782652
perm,20,9002.7,-0.7333941,0.73957765,0.4469101,0.4895248,0.04520191666771404,0.045396552427225914,0.017119441631227375,0.029155625509378467
perm,21,9431.4,-0.7424124,0.7482336,0.44285372,0.48458767,0.04446988055523655,0.04451807762243398,0.018022254455091907,0.0297819812527802
perm,22,9860.1,-0.74807113,0.7536071,0.4413588,0.47391587,0.03911947480046035,0.039080550954244,0.015203541730287514,0.030431606258137615
perm,23,10288.8,-0.75906986,0.76449955,0.44189888,0.47643012,0.034725519334462704,0.03467134470451136,0.012916438916694207,0.032610662976515443
perm,24,10717.5,-0.7668101,0.7717494,0.44303727,0.47321895,0.03365738655983424,0.033473446012910885,0.013414424936319677,0.031139954709123414
perm,25,11146.2,-0.7761596,0.7811875,0.44188857,0.46606988,0.033500650704860295,0.03334182789773476,0.014506656663768961,0.031103506903901675
perm,26,11574.9,-0.7735385,0.7785314,0.44010416,0.46057075,0.036821155516608334,0.036569446903693355,0.01559276755611242,0.029205563735977894
perm,27,12003.6,-0.7777305,0.7823957,0.43698445,0.45993644,0.03905271863953937,0.038820561426050296,0.016061915263686916,0.03249425631391389
perm,28,12432.3,-0.78276813,0.7873322,0.43939948,0.45792133,0.033408432762318224,0.03316218642255609,0.015553223995457513,0.031232977175323095
perm,29,12861.0,-0.791405,0.7960171,0.43722928,0.4566645,0.03161719773825987,0.031206708016485576,0.015588305404314235,0.030767808989955035
perm,30,13289.7,-0.79619163,0.80045027,0.43697622,0.4538633,0.03186219730585856,0.03151285483128356,0.015005758973923464,0.027282369118359465
perm,31,13718.4,-0.80262166,0.8068142,0.43792644,0.44977865,0.03148568403751893,0.031171435379011427,0.013669827629932414,0.026629745634098492
perm,32,14147.1,-0.8035758,0.80771804,0.43412814,0.44832247,0.03280247190147362,0.03249828533725366,0.013177462695111034,0.029684482770541212
perm,33,14575.8,-0.81243944,0.81627357,0.4346409,0.44792658,0.030895672232110725,0.030477767252726076,0.01624396986597117,0.026955868912155817
perm,34,15004.5,-0.8188236,0.82254577,0.4336767,0.4446782,0.0303923428844043,0.029960399238718415,0.014989755256518845,0.028129603673533506
perm,35,15433.2,-0.82384264,0.8275114,0.42373806,0.44516492,0.028880461925594476,0.02851480569353731,0.013753269740992752,0.027451572138134026
perm,36,15861.9,-0.82604754,0.8297857,0.42969292,0.4444922,0.028624018400097942,0.02798756333517799,0.014410232068936052,0.026909023886055903
perm,37,16290.6,-0.83168304,0.8351829,0.4286873,0.44108227,0.02781225776799555,0.027320737089043323,0.01567117082885647,0.024624623456148888
perm,38,16719.3,-0.8350741,0.8385127,0.4248367,0.4304145,0.02668954635532496,0.02624796431941136,0.016073575721060687,0.02497211783428509
perm,39,17148.0,-0.8377987,0.841045,0.42071298,0.4287221,0.0262176610083855,0.02585417755133219,0.011975645771221404,0.027432328677513117
perm,40,17576.7,-0.8360777,0.8392033,0.41997403,0.43336123,0.028194254191963926,0.02776603886449254,0.013559716763664822,0.02389603245500019
perm,41,18005.4,-0.8454154,0.8483652,0.4229797,0.4287565,0.02658971809017627,0.026150928895321265,0.013474705330738525,0.024728254509945483
perm,42,18434.1,-0.8504168,0.85328275,0.42025012,0.4264301,0.02613527062541587,0.025737331823973694,0.014215130584010898,0.024166252476122838
perm,43,18862.8,-0.8538309,0.8564496,0.41871962,0.4266862,0.02559186447250969,0.025238105624698,0.013363756667495917,0.026442928284642255
perm,44,19291.5,-0.85606503,0.85865164,0.41758215,0.4287156,0.025314500076234973,0.024995643852296592,0.011147590152006991,0.02491524347747928
perm,45,19720.2,-0.8478587,0.8502984,0.41692904,0.42574155,0.03442429706156048,0.034199876026756434,0.012028536286163611,0.02544540276838207
perm,46,20148.9,-0.84248805,0.8449856,0.41393065,0.41876954,0.0426332200898801,0.042464823714277865,0.010921543495386531,0.02299081814559031
perm,47,20577.6,-0.8534847,0.85591775,0.41794845,0.42128566,0.03146052800794909,0.03119748982872061,0.01143263412779021,0.023465070021104827
perm,48,21006.3,-0.85752165,0.85994494,0.41546658,0.41838107,0.030451390530252916,0.030133852969944464,0.012277974175625065,0.022983016658644682
perm,49,21435.0,-0.86376464,0.8660823,0.41429427,0.41905382,0.027290289438859305,0.026964344403025912,0.011017554517579065,0.02390845259208783
proj,1,857.4,-0.782534,0.80452865,0.89025337,0.8314562,0.0016424158009519002,0.0016740719015308863,0.004692645012141683,0.002851744694294651
proj,2,1286.1,-0.78864074,0.80852437,0.8636361,0.8126606,0.0020390039197950437,0.0019371352795564535,0.00570849704543505,0.004359687256315718
proj,3,1714.8,-0.7970944,0.81557375,0.8443374,0.8014568,0.0017239594448949173,0.001631946806519139,0.00711358668349545,0.004073245225952558
proj,4,2143.5,-0.8054002,0.8230326,0.825401,0.79061943,0.0022017526264444557,0.0022454099899144667,0.007393169466236689,0.004029316806474704
proj,5,2572.2,-0.81215525,0.82889855,0.8129107,0.78361326,0.0011724406582618119,0.0011737829192246072,0.007385464866009078,0.006125387287891523
proj,6,3000.9,-0.8180198,0.83424026,0.8019361,0.7724073,0.003084519886637787,0.0030493961085537803,0.006722508734131374,0.003574747387755599
proj,7,3429.6,-0.82655466,0.84237796,0.7915956,0.76808983,0.0020939944925745823,0.0018735958439207152,0.005420023742890145,0.004705993027227228
proj,8,3858.3,-0.83253133,0.8474288,0.77927953,0.7584505,0.0018576509809750178,0.0017957319877707012,0.005714085339366684,0.005699007907982446
proj,9,4287.0,-0.8386035,0.8534425,0.7690088,0.7519444,0.002084522873421131,0.002018079281720969,0.0063693298825378275,0.004980319296873966
proj,10,4715.7,-0.84411705,0.8582222,0.7599938,0.74077475,0.0024906169903642973,0.002389892334085819,0.004685308790310847,0.005322116888955888
proj,11,5144.4,-0.84943956,0.8632142,0.75147516,0.7330816,0.0018657447727225486,0.0018795378182404276,0.005267247393793235,0.005968133356249454
proj,12,5573.1,-0.8535148,0.8670032,0.7446159,0.72826606,0.0021289003115807863,0.001968180640606279,0.003682218368898075,0.004726266691946231
proj,13,6001.8,-0.8584995,0.8716174,0.73653555,0.72150517,0.0020320528707490184,0.0018704520791567518,0.004076809790357623,0.005123313571357014
proj,14,6430.5,-0.86246157,0.8752979,0.7292822,0.71688366,0.0018732830513800071,0.0017991889419404794,0.003354597183544566,0.003759477218131809
proj,15,6859.2,-0.86633116,0.8785513,0.72306204,0.7107149,0.0018757977494253085,0.001794265622437077,0.004051588887338875,0.005787590755012535
proj,16,7287.9,-0.8702217,0.8823705,0.7205686,0.70703995,0.0017845537676896316,0.0018514379956144713,0.004232215573415028,0.005894571252006405
proj,17,7716.6,-0.8729423,0.88520586,0.713578,0.70161647,0.0018949698349126072,0.0017533256156860987,0.003646286943596737,0.0065335580280236035
proj,18,8145.3,-0.875644,0.88727844,0.7085471,0.69544923,0.0024698418630183148,0.00236510095520381,0.005082879748715267,0.006075069099630464
proj,19,8574.0,-0.87954426,0.8913837,0.70467013,0.6934657,0.002211956575806048,0.0020299927184401225,0.004784782911231134,0.005821746697833992
proj,20,9002.7,-0.88334614,0.8948053,0.69870937,0.6856963,0.0025225391498868784,0.002432925231992255,0.0032278014689142757,0.004465441501604321
proj,21,9431.4,-0.88568777,0.89702123,0.6925239,0.6845371,0.0022205950049000137,0.0020539291895422082,0.002428519930555186,0.005304714476713449
proj,22,9860.1,-0.8881204,0.89913136,0.6889421,0.68251735,0.0029330773065324514,0.002858800466934501,0.003125318578927575,0.0050631942101408405
proj,23,10288.8,-0.8909032,0.90192044,0.68602234,0.673857,0.002432983016768492,0.0022872240561445626,0.0030531818759748823,0.006126575798788627
proj,24,10717.5,-0.893912,0.90436274,0.6838786,0.67251086,0.0026160017747484925,0.00242316324438242,0.004312752701017998,0.006517269675433534
proj,25,11146.2,-0.8963387,0.90658236,0.6773334,0.6640321,0.002515259612748924,0.002393623770437023,0.0032389758957183374,0.006718033718180787
proj,26,11574.9,-0.8993353,0.9097316,0.67632866,0.66646487,0.0025899303202682887,0.0024683608985802312,0.003720024013132205,0.007317760991052769
proj,27,12003.6,-0.90216196,0.9121897,0.6681582,0.6571205,0.002869350767830006,0.002694030798274401,0.0043535547196341465,0.006373877199551239
proj,28,12432.3,-0.9036294,0.9134351,0.66920584,0.65123916,0.0033808635544716305,0.003110098813155256,0.005354258396995477,0.007794516228883163
proj,29,12861.0,-0.9057731,0.9154858,0.6652154,0.6456858,0.004194297693739876,0.0039045877591965114,0.005609975685077369,0.008262344280794205
proj,30,13289.7,-0.9086318,0.91820806,0.66262597,0.64903957,0.003623861212606995,0.0033709019328626816,0.00512337982488126,0.010274499642563098
proj,31,13718.4,-0.90776134,0.9170881,0.6568826,0.6451085,0.008364283528284878,0.0082398444299778,0.005577628662719753,0.00841703340754853
proj,32,14147.1,-0.8966821,0.90584546,0.64956886,0.63856924,0.03254554849257837,0.03251164459130448,0.013751414590436054,0.007861835137787305
proj,33,14575.8,-0.90375125,0.91272557,0.64635694,0.63384205,0.024538073112021882,0.024446935586833078,0.012559315572775015,0.010381057076236828
proj,34,15004.5,-0.90782285,0.91669697,0.6491189,0.63339627,0.019443800038487544,0.01919355908600418,0.00757535172737686,0.009657500002461877
proj,35,15433.2,-0.91445553,0.92306167,0.6470204,0.6256619,0.011531055009415488,0.011260101231461423,0.0051459513524641865,0.01263903383816268
proj,36,15861.9,-0.9175328,0.92613757,0.6474219,0.62491536,0.008814268625637993,0.00859108855081883,0.005245267522077092,0.011240034063527188
proj,37,16290.6,-0.9213655,0.9298858,0.6430832,0.6162407,0.006724745428691727,0.00643027076232274,0.004222955148739698,0.008091197446657619
proj,38,16719.3,-0.9243915,0.9325716,0.6402046,0.61305565,0.006170517683055252,0.00581285404762188,0.004688339109843327,0.010439348648228321
proj,39,17148.0,-0.92651373,0.93473417,0.6372564,0.607181,0.005795005944108015,0.005452969662804733,0.0042901043562556815,0.009584595908274627
proj,40,17576.7,-0.928539,0.93650204,0.6338936,0.6062866,0.005715683995934962,0.005401453715003083,0.005167345633687114,0.015004637384777055
proj,41,18005.4,-0.9305271,0.9384312,0.63285154,0.5973481,0.006028641121120905,0.005603589673962398,0.005136018767866721,0.012349144577595483
proj,42,18434.1,-0.93217415,0.9398727,0.63074434,0.59869576,0.005914622650001523,0.005522854721702598,0.005425651068998545,0.01178203718274426
proj,43,18862.8,-0.9342843,0.9417635,0.6288224,0.59692985,0.005557320565944352,0.005165873255952364,0.005762020436551666,0.014749648244026513
proj,44,19291.5,-0.93600583,0.94348454,0.6270026,0.5897309,0.0053730260688919255,0.004969781391755463,0.006729980791072493,0.0163071193998347
proj,45,19720.2,-0.9387381,0.9458464,0.6219564,0.5853971,0.005242757970672155,0.004818367614485539,0.00501921564049972,0.01492892583308139
proj,46,20148.9,-0.9396898,0.9467699,0.6201492,0.57926863,0.005735341206664077,0.00528683878985606,0.00623110783812646,0.0150527594894973
proj,47,20577.6,-0.9420208,0.94892913,0.6181385,0.57421845,0.005540942641262974,0.005094142514723083,0.006853499443602182,0.014866555204446623
proj,48,21006.3,-0.943892,0.9506842,0.6143229,0.57207465,0.005311510938613566,0.005012283121950709,0.007850724814671608,0.013643803435089473
proj,49,21435.0,-0.94607365,0.95256174,0.61173874,0.5692012,0.0051966589906806155,0.004931392724731585,0.006965377685091714,0.01450598235461849
shufdet,1,857.4,-0.31134665,0.32351038,0.38644856,0.36509764,0.03582221836537587,0.0377392652796073,0.035452995214226415,0.039022199352198944
shufdet,2,1286.1,-0.34342995,0.3535918,0.3803559,0.35183376,0.03717265551835109,0.03861063830231054,0.029858347151101527,0.043007380250149815
shufdet,3,1714.8,-0.36383888,0.373152,0.37675735,0.343302,0.039417726705768624,0.04036777379759336,0.032951266699775744,0.04308258989278397
shufdet,4,2143.5,-0.38834634,0.39654073,0.3788592,0.3420908,0.03733265660047362,0.03822953901795018,0.029177950720732662,0.04306541444944984
shufdet,5,2572.2,-0.40199003,0.4094669,0.37334472,0.33912542,0.03982690504597596,0.040561558239758856,0.029944132892605856,0.042873070854981966
shufdet,6,3000.9,-0.40938148,0.41656932,0.3603228,0.32800782,0.04404342255413939,0.0449140219469647,0.034124211822502366,0.044908540811173105
shufdet,7,3429.6,-0.42270333,0.42936498,0.35906282,0.32553446,0.040361585870648864,0.041074653499844724,0.030573365028623626,0.045146893275633065
shufdet,8,3858.3,-0.4359511,0.442568,0.36457747,0.31619704,0.037510608825544925,0.037969088701929624,0.027910778032482347,0.0428180512934608
shufdet,9,4287.0,-0.4464558,0.45266446,0.36247218,0.31873232,0.03427423046695109,0.03480761758730343,0.025489875709647166,0.0443598188518803
shufdet,10,4715.7,-0.45566687,0.46212098,0.36295828,0.31570095,0.03210727624978054,0.03258512375668073,0.027320922637925963,0.042928813224714056
shufdet,11,5144.4,-0.46541423,0.47142336,0.36132106,0.3164909,0.03005935433196921,0.030381765388566535,0.02439816025688956,0.040164345034429706
shufdet,12,5573.1,-0.4723381,0.4783084,0.36260796,0.3158355,0.028205885185444125,0.028523145771698167,0.020536251862408397,0.03803579421682822
shufdet,13,6001.8,-0.48350197,0.48902872,0.35616985,0.31024244,0.028149014515376415,0.0284456032924792,0.024082892582838668,0.03567440693771254
shufdet,14,6430.5,-0.48934248,0.4947043,0.35607475,0.30949003,0.028141005370116306,0.028489409537151907,0.025748378786096125,0.03493190181489149
shufdet,15,6859.2,-0.4945025,0.49966928,0.34917596,0.30405352,0.027792215071641736,0.028016418646411738,0.026329318186354353,0.03347953507232122
shufdet,16,7287.9,-0.49694428,0.5019119,0.34504285,0.3030968,0.029644295754925123,0.02968902493868743,0.024913294331827818,0.03464973001982847
shufdet,17,7716.6,-0.5035544,0.5084488,0.34069243,0.30345488,0.02653713291091519,0.026568584262855303,0.024638257100627607,0.03428563407674656
shufdet,18,8145.3,-0.5089894,0.51380205,0.34492132,0.30144966,0.025921095907552642,0.026036880184213785,0.025416790277194186,0.031213765748058866
shufdet,19,8574.0,-0.51312906,0.5178322,0.34401172,0.30332595,0.025088370075365855,0.025181532776428938,0.022194304466093794,0.033379228333839585
shufdet,20,9002.7,-0.5178161,0.5222442,0.34249327,0.29763797,0.024836651568340366,0.02481600932504636,0.023207514726695987,0.030973975776709236
shufdet,21,9431.4,-0.52315754,0.52769345,0.33808765,0.29584512,0.02340051807134512,0.023340003095860137,0.024996163692415013,0.032313521331297154
shufdet,22,9860.1,-0.52766544,0.531914,0.33697754,0.29319444,0.0223867048567598,0.02242993232483492,0.02479340908368597,0.03328619200536896
shufdet,23,10288.8,-0.53197545,0.5361708,0.33950955,0.2936914,0.021483084241181963,0.021456434130182674,0.024105989654921108,0.03132029747817169
shufdet,24,10717.5,-0.53542095,0.5393253,0.33615544,0.294007,0.020145828404027084,0.02021017036887341,0.024376702429940306,0.0319509896422377
shufdet,25,11146.2,-0.54004663,0.54406285,0.3316862,0.290204,0.020234744882423567,0.020213699000294797,0.024386802300609082,0.032526192053388615
shufdet,26,11574.9,-0.5441018,0.54810977,0.33131766,0.29428852,0.020034274974106533,0.020096791541180676,0.021255037997488586,0.03130254315365306
shufdet,27,12003.6,-0.54765576,0.551668,0.33223322,0.28689763,0.019777391597161523,0.019808396244943155,0.025056642819099688,0.030253405927256644
shufdet,28,12432.3,-0.5515438,0.55560696,0.3316428,0.2851888,0.019470102733034154,0.019590536741488796,0.024105250208328,0.03130245788226217
shufdet,29,12861.0,-0.5549961,0.5587536,0.33040008,0.28039148,0.01910914941118678,0.019201515124449745,0.022549842578090593,0.030509483378467848
shufdet,30,13289.7,-0.5579594,0.56173944,0.33337674,0.28657675,0.01889467046428614,0.018933815534027704,0.02239564765933993,0.0318744447757238
shufdet,31,13718.4,-0.5603983,0.5641155,0.33250704,0.28204426,0.017623419817808128,0.017533068550515365,0.02479382382977684,0.03070029257687142
shufdet,32,14147.1,-0.5638121,0.56737304,0.33284807,0.2840228,0.01709026967798965,0.017026365803888326,0.022167124090655944,0.02998126205649926
shufdet,33,14575.8,-0.5667287,0.57012004,0.3326519,0.28236112,0.016360175778894193,0.01641251492442457,0.02393840738085959,0.03322317961146394
shufdet,34,15004.5,-0.569389,0.5729332,0.33108398,0.28397506,0.015825998784139365,0.01591470745350429,0.017724407661842825,0.031661189155509833
shufdet,35,15433.2,-0.5708085,0.5739849,0.3337961,0.28447917,0.01563781745139175,0.015717636137923336,0.023846745727557538,0.029290529885293955
shufdet,36,15861.9,-0.57452184,0.5777277,0.33043242,0.2827626,0.015907592926118617,0.01584002445268563,0.023023516502074206,0.03053671659174578
shufdet,37,16290.6,-0.57560396,0.57883775,0.3269343,0.27995133,0.01617626260784165,0.01614476442723536,0.02495232273251197,0.03136550351710279
shufdet,38,16719.3,-0.5782276,0.5814669,0.3235849,0.27865636,0.015634408720214422,0.015549238245395192,0.02175102093292674,0.030785485837030755
shufdet,39,17148.0,-0.5799822,0.5830215,0.3271864,0.28049695,0.015447777781654445,0.0155787019846812,0.026489651821778454,0.0313392281425175
shufdet,40,17576.7,-0.5813845,0.5843417,0.3303016,0.28067443,0.01563382798809299,0.015596729444950648,0.02291676333450879,0.02994184390043546
shufdet,41,18005.4,-0.58246946,0.58547246,0.3287321,0.27641493,0.015127594504087993,0.015169890958623866,0.021841634135882547,0.030235567898962274
shufdet,42,18434.1,-0.58496934,0.5879996,0.33069715,0.2770551,0.014766461896555741,0.014832841494473885,0.02178790628656168,0.030671755027155564
shufdet,43,18862.8,-0.58811224,0.5910942,0.32923907,0.27599424,0.01441933952918167,0.01438754069374014,0.02271303116491577,0.02945626398503888
shufdet,44,19291.5,-0.5889008,0.5919169,0.3287603,0.27566436,0.013310722857588216,0.013376530433544382,0.023950639354161384,0.03071879839156475
shufdet,45,19720.2,-0.5914168,0.594381,0.3288482,0.27672526,0.013486638325220231,0.013465587012733005,0.02496791744076137,0.03182463704855568
shufdet,46,20148.9,-0.5941082,0.596982,0.32512534,0.27178386,0.01318815114364534,0.013064181827024075,0.025275895105841616,0.03138957319506948
shufdet,47,20577.6,-0.59636724,0.599176,0.32826087,0.27914372,0.01286647522277716,0.01273607502670353,0.021750884728550256,0.03208871444283703
shufdet,48,21006.3,-0.5985592,0.6012265,0.32292968,0.27673176,0.012481257917245896,0.012341238969120911,0.026090868569174735,0.03196310331896216
shufdet,49,21435.0,-0.59990007,0.602626,0.32211047,0.27316147,0.012337872048908738,0.01220111888556409,0.0225580431315877,0.030787822347989005

